The Structure, Populations and Kinematics of the Milky Way central and inner Bulge with OGLE, APOGEE and Gaia data

We present an analysis of the structure, kinematics, and chemo-dynamical properties of the Milky Way bulge using RR Lyrae stars from OGLE, and giant stars from APOGEE and Gaia that have distances placing them in the inner Galaxy. Firstly, using a sample of 1,879 ab-type RR Lyrae stars (RRabs) from OGLE-IV, we identified three populations: central bulge RRabs, the inner bulge RRabs, and halo or disk interlopers, based on their apocenters derived from orbital integration. Inner bulge RRabs kinematically align with the Galactic bar, while central bulge RRabs show slower rotation with lower velocity dispersion. Higher velocity dispersion stars were identified as halo/disk interlopers. Then, orbital analysis of 28,188 APOGEE Red Clump and Red Giant Branch stars revealed kinematic properties consistent with RRabs, and the chemical abundance distribution displayed a bimodal stellar density pattern, suggesting complex star evolution histories and slightly different star formation histories for the inner bulge and central bulge. The differences in the density distribution on the $|\mathrm{Z}|_{\text{max}}$-eccentricity plane for the central bulge, inner bulge, and interlopers are clearly detected. It is found that the classification of bulge stars based on orbital parameters, rather than solely on metallicity, provides a more accurate population separation. As the inner bulge, which contains the highest fraction of stars, traces the bar formed by the instability of the Galactic disk, our results support that pseudo-bulge is the primary origin of the bulge. Furthermore, fitting the observed data to both the boxy and X-shaped bulge models indicated a preference for the boxy bulge.

==> IEEEexample.bib.txt <==
@article{Yuan_2018,
	doi = {10.3847/1538-4357/aacd0d},
  
	url = {https://doi.org/10.3847%2F1538-4357%2Faacd0d},
  
	year = 2018,
	month = {aug},
  
	publisher = {American Astronomical Society},
  
	volume = {863},
  
	number = {1},
  
	pages = {26},
  
	author = {Zhen Yuan and Jiang Chang and Projjwal Banerjee and Jiaxin Han and Xi Kang and M. C. Smith},
  
	title = {{StarGO}: A New Method to Identify the Galactic Origins of Halo Stars},
  
	journal = {The Astrophysical Journal}
}


@article{Malhan_2018,
	doi = {10.1093/mnras/sty912},
  
	url = {https://doi.org/10.1093%2Fmnras%2Fsty912},
  
	year = 2018,
	month = {apr},
  
	publisher = {Oxford University Press ({OUP})},
  
	volume = {477},
  
	number = {3},
  
	pages = {4063--4076},
  
	author = {Khyati Malhan and Rodrigo A Ibata},
  
	title = {{STREAMFINDER} {\textendash} I. A new algorithm for detecting stellar streams},
  
	journal = {Monthly Notices of the Royal Astronomical Society}
}



@article{Castro_Ginard_2022,
	doi = {10.1051/0004-6361/202142568},
  
	url = {https://doi.org/10.1051%2F0004-6361%2F202142568},
  
	year = 2022,
	month = {may},
  
	publisher = {{EDP} Sciences},
  
	volume = {661},
  
	pages = {A118},
  
	author = {A. Castro-Ginard and C. Jordi and X. Luri and T. Cantat-Gaudin and J. M. Carrasco and L. Casamiquela and F. Anders and L. Balaguer-N{\'{u}
}{\~{n}}ez and R. M. Badia},
  
	title = {Hunting for open clusters in $\less$i$\greater$Gaia$\less$/i$\greater$ {EDR}3: 628 new open clusters found with {OCfinder}},
  
	journal = {Astronomy {\&}amp$\mathsemicolon$ Astrophysics}
}


@article{Knollmann_2009,
	doi = {10.1088/0067-0049/182/2/608},
  
	url = {https://doi.org/10.1088%2F0067-0049%2F182%2F2%2F608},
  
	year = 2009,
	month = {may},
  
	publisher = {American Astronomical Society},
  
	volume = {182},
  
	number = {2},
  
	pages = {608--624},
  
	author = {Steffen R. Knollmann and Alexander Knebe},
  
	title = {{AHF}: {AMIGA}{\textquotesingle}S {HALO} {FINDER}
},
  
	journal = {The Astrophysical Journal Supplement Series}
}


@article{Jaehnig_2021,
	doi = {10.3847/1538-4357/ac1d51},
  
	url = {https://doi.org/10.3847%2F1538-4357%2Fac1d51},
  
	year = 2021,
	month = {dec},
  
	publisher = {American Astronomical Society},
  
	volume = {923},
  
	number = {1},
  
	pages = {129},
  
	author = {Karl Jaehnig and Jonathan Bird and Kelly Holley-Bockelmann},
  
	title = {Membership Lists for 431 Open Clusters in Gaia {DR}2 Using Extreme Deconvolution Gaussian Mixture Models},
  
	journal = {The Astrophysical Journal}
}


@article{York_2000,
	doi = {10.1086/301513},
  
	url = {https://doi.org/10.1086%2F301513},
  
	year = 2000,
	month = {sep},
  
	publisher = {American Astronomical Society},
  
	volume = {120},
  
	number = {3},
  
	pages = {1579--1587},
  
	author = {Donald G. York and J. Adelman and John E. Anderson, Jr. and Scott F. Anderson and James Annis and Neta A. Bahcall and J. A. Bakken and Robert Barkhouser and Steven Bastian and Eileen Berman and William N. Boroski and Steve Bracker and Charlie Briegel and John W. Briggs and J. Brinkmann and Robert Brunner and Scott Burles and Larry Carey and Michael A. Carr and Francisco J. Castander and Bing Chen and Patrick L. Colestock and A. J. Connolly and J. H. Crocker and Istv{\'{a}
}n Csabai and Paul C. Czarapata and John Eric Davis and Mamoru Doi and Tom Dombeck and Daniel Eisenstein and Nancy Ellman and Brian R. Elms and Michael L. Evans and Xiaohui Fan and Glenn R. Federwitz and Larry Fiscelli and Scott Friedman and Joshua A. Frieman and Masataka Fukugita and Bruce Gillespie and James E. Gunn and Vijay K. Gurbani and Ernst de Haas and Merle Haldeman and Frederick H. Harris and J. Hayes and Timothy M. Heckman and G. S. Hennessy and Robert B. Hindsley and Scott Holm and Donald J. Holmgren and Chi-hao Huang and Charles Hull and Don Husby and Shin-Ichi Ichikawa and Takashi Ichikawa and {\v{Z}}eljko Ivezi{\'{c}} and Stephen Kent and Rita S. J. Kim and E. Kinney and Mark Klaene and A. N. Kleinman and S. Kleinman and G. R. Knapp and John Korienek and Richard G. Kron and Peter Z. Kunszt and D. Q. Lamb and B. Lee and R. French Leger and Siriluk Limmongkol and Carl Lindenmeyer and Daniel C. Long and Craig Loomis and Jon Loveday and Rich Lucinio and Robert H. Lupton and Bryan MacKinnon and Edward J. Mannery and P. M. Mantsch and Bruce Margon and Peregrine McGehee and Timothy A. McKay and Avery Meiksin and Aronne Merelli and David G. Monet and Jeffrey A. Munn and Vijay K. Narayanan and Thomas Nash and Eric Neilsen and Rich Neswold and Heidi Jo Newberg and R. C. Nichol and Tom Nicinski and Mario Nonino and Norio Okada and Sadanori Okamura and Jeremiah P. Ostriker and Russell Owen and A. George Pauls and John Peoples and R. L. Peterson and Donald Petravick and Jeffrey R. Pier and Adrian Pope and Ruth Pordes and Angela Prosapio and Ron Rechenmacher and Thomas R. Quinn and Gordon T. Richards and Michael W. Richmond and Claudio H. Rivetta and Constance M. Rockosi and Kurt Ruthmansdorfer and Dale Sandford and David J. Schlegel and Donald P. Schneider and Maki Sekiguchi and Gary Sergey and Kazuhiro Shimasaku and Walter A. Siegmund and Stephen Smee and J. Allyn Smith and S. Snedden and R. Stone and Chris Stoughton and Michael A. Strauss and Christopher Stubbs and Mark SubbaRao and Alexander S. Szalay and Istvan Szapudi and Gyula P. Szokoly and Anirudda R. Thakar and Christy Tremonti and Douglas L. Tucker and Alan Uomoto and Dan Vanden Berk and Michael S. Vogeley and Patrick Waddell and Shu-i Wang and Masaru Watanabe and David H. Weinberg and Brian Yanny and Naoki Yasuda},
  
	title = {The Sloan Digital Sky Survey: Technical Summary},
  
	journal = {The Astronomical Journal}
}



@misc{https://doi.org/10.48550/arxiv.1206.3569,
  doi = {10.48550/ARXIV.1206.3569},
  
  url = {https://arxiv.org/abs/1206.3569},
  
  author = {Zhao, Gang and Zhao, Yongheng and Chu, Yaoquan and Jing, Yipeng and Deng, Licai},
  
  keywords = {Instrumentation and Methods for Astrophysics (astro-ph.IM), FOS: Physical sciences, FOS: Physical sciences},
  
  title = {LAMOST Spectral Survey},
  
  publisher = {arXiv},
  
  year = {2012},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}



@misc{https://doi.org/10.48550/arxiv.1801.01587,
  doi = {10.48550/ARXIV.1801.01587},
  
  url = {https://arxiv.org/abs/1801.01587},
  
  author = {Shaham, Uri and Stanton, Kelly and Li, Henry and Nadler, Boaz and Basri, Ronen and Kluger, Yuval},
  
  keywords = {Machine Learning (stat.ML), Machine Learning (cs.LG), FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {SpectralNet: Spectral Clustering using Deep Neural Networks},
  
  publisher = {arXiv},
  
  year = {2018},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}

